Systematization of Knowledge: The Design Space of Digital Payment Systems with Potential for CBDC

Central Bank Digital Currencies (CBDCs) are proposed as a public response to the uptake of privately run digital payments, with the digital euro, under development by the European Central Bank (ECB), serving as a prominent example. This momentum provides a unique opportunity to fundamentally rethink the future of money, and, assuming wide adoption, to establish payment systems that offer strong cryptographic security and privacy guarantees from the start. While the central banks in charge are investigating privacy-enhancing technologies (PETs), they often conclude that PETs are immature or insufficiently scalable. Moreover, these efforts tend to examine primitives in isolation, offering little insight into how a system using these PETs would scale. This systematisation of knowledge, therefore, provides a structured, top-down technical analysis of 36 payment system designs of complete system proposals that can inform CBDC designs or were explicitly proposed for this application. We identify recurring design patterns, technical trade-offs, and implementation challenges. Concluding, we highlight research gaps, including offline payments and post-quantum security.

==> images/PaymentModel.tikz <==


\newcommand{\drawNetwork}[3]{% #1 = x, #2 = y, #3 = scale

    \node (O) at (#1,#2) {};
    \node[circle,fill,inner sep=0.5pt] (N0) at ($(O)+(#3*0.8,#3*-0.1)$) {};
    \node[circle,fill,inner sep=0.5pt] (N1) at ($(O)+(#3*0.3,#3*0.7)$) {};
    \node[circle,fill,inner sep=0.5pt] (N2) at ($(O)+(#3*-0.7,#3*0.4)$) {};
    \node[circle,fill,inner sep=0.5pt] (N3) at ($(O)+(#3*-0.5,#3*-0.7)$) {};
    \node[circle,fill,inner sep=0.5pt] (N4) at ($(O)+(#3*0.3,#3*-0.6)$) {};
    \node[circle,fill,inner sep=0.5pt] (N5) at ($(O)+(#3*0,#3*0.4)$) {};
    \node[circle,fill,inner sep=0.5pt] (N6) at ($(O)+(#3*-0.4,#3*0)$) {};

    \foreach \i in {0,...,6} {
        \foreach \j in {0,...,6} {
            \ifnum\i<\j
                \draw[line width=0.005pt] (N\i) -- (N\j);
            \fi
        }
    }
}

\newcommand{\hidden}[1]{
    \begin{tikzpicture}[thick]
        \draw[#1, fill=#1] (1, 0.3) circle (1.2);
        \draw (0, 0) -- (2, 0);
        \draw[fill = #1] (0.5,0) circle (0.3);
        \draw[fill = #1] (1.5,0) circle (0.3);
        \draw (-.2, 0.4) -- (2.2, 0.4);
        \draw[rounded corners=4pt] (0.2, 0.4) -- (0.5, 1.2)  -- (1, 1) -- (1.5, 1.2) -- (1.8, 0.4);
        \draw (0.275, 0.6) -- (1.725, 0.6);
    \end{tikzpicture}
}

\begin{tikzpicture}
    \begin{scope}
        \node at (0, 6.8) [anchor=west] {(a)};
        \draw[mainlight!50, fill = mainlight!50] (-0.1, -0.4) rectangle ++(24.3, -3.6);
        \draw (0, -1.5) rectangle ++(4, 1);
        \node[maincolor, anchor=west] (L) at (-0.2, 0) {Local information};
        \draw[altlight!50, fill = altlight!50] (-0.1, 2.9) rectangle ++(24.3, 3.6);
        \draw (0, 4.5) rectangle ++(4, 1);
        \node[altcolor, anchor=west] (G) at (-0.2, 2.3) {Global information};
    \end{scope}
    \begin{scope}[shift={(5, 0)}]
        \node at (0, 6.8) [anchor=west] {(b)};
        \draw[line width=0.005pt] (0, -1.5) rectangle ++(4, 1);
        \foreach \x in {0,...,3} {
            \draw (\x+0.1, -1.4) rectangle ++(0.8, 0.8);
        }
        
        \draw[line width=0.005pt] (0, 4.5) rectangle ++(4, 1);
        \foreach \x in {0,...,3} {
            \draw (\x + 0.1, 4.6) rectangle ++(0.8, 0.8);
        }
    \end{scope}

    \begin{scope}[shift={(10, 0)}]
        \node at (0, 6.8) [anchor=west] {(c)};
        \draw[line width=0.005pt] (0, -1.5) rectangle ++(4, 1);
        \foreach \x in {0,...,3} {
            \draw (\x+0.1, -1.4) rectangle ++(0.8, 0.8);
        }
        
        \foreach \i in {0,...,4} {
            \node[inner sep=0pt] (O\i) at  ($({\i* 72 + 18}:1.5) + (2, 4.25)$) {};
            \draw[line width=0.005pt, fill=altlight!50] (O\i) rectangle ++ (0.7, 0.7);
            \foreach \x in {0,1} {
                \foreach \y in {0,1}{
                \draw (O\i) ++(0.1 + \x*0.3, 0.4 - \y*0.3) rectangle ++(0.2, 0.2);

                }
            }
        }
    \end{scope}

    \begin{scope}[shift={(15, 0)}]
        \node at (0, 6.8) [anchor=west] {(d)};
        \draw[line width=0.005pt] (0, -1.5) rectangle ++(4, 1);
        \foreach \x in {1,3} {
            \draw[dashed] (\x+0.1, -1.4) rectangle ++(0.8, 0.8);
        }
        \foreach \x in {0,2} {
            \draw (\x+0.1, -1.4) rectangle ++(0.8, 0.8);
        }
        \node (S) at (0.5, -1) {S};
        \node (R) at (2.5, -1) {R};

        \drawNetwork{2.5}{-3}{1}
        
        \draw[line width=0.01pt] (N3) -- (0.5, -1.5);
        \draw[line width=0.01pt] (N2) -- (1.5, -1.5);
        \draw[line width=0.01pt] (N1) -- (2.5, -1.5);
        \draw[line width=0.01pt] (N1) -- (3.5, -1.5);

        \drawNetwork{2.5}{4.6}{1}

        \foreach \i in {0,...,4} {
            \node[inner sep=0pt] (O\i) at  ($({\i* 72 + 18}:1.5) + (2, 4.25)$) {};
            \draw[line width=0.01pt] (N\i) -- ($(O\i) + (0.5, 0.35)$);
            \draw[line width=0.005pt, fill=altlight!50] (O\i) rectangle ++ (0.7, 0.7);
            \foreach \x in {0,1} {
                \foreach \y in {0,1}{
                \draw (O\i) ++(0.1 + \x*0.3, 0.4 - \y*0.3) rectangle ++(0.2, 0.2);

                }
            }
        }

        \drawNetwork{2.5}{1.2}{1.8}
        \draw[line width=0.01pt] (N2) -- (0.5, -.5);
        \draw[line width=0.01pt] (N3) -- (1.5, -.5);
        \draw[line width=0.01pt] (N4) -- (2.5, -.5);
        \draw[line width=0.01pt] (N4) -- (3.5, -.5);
        \draw[line width=0.01pt] (N0) -- ($(O0) + (0.7,0)$);
        \draw[line width=0.01pt] (N2) -- (O2);
        \draw[line width=0.01pt] (N1) -- ($(O3) + (0.5,0)$);
        \draw[line width=0.01pt] (N1) -- ($(O4) + (0.5,0)$);
        

    \end{scope}

    \begin{scope}[shift={(20, 0)}]
        \node at (0, 6.8) [anchor=west] {(e)};
        \draw[line width=0.005pt] (0, -1.5) rectangle ++(4, 1);
        \foreach \x in {1,3} {
            \draw[dashed] (\x+0.1, -1.4) rectangle ++(0.8, 0.8);
        }
        \foreach \x in {0,2} {
            \draw (\x+0.1, -1.4) rectangle ++(0.8, 0.8);
        }
        \node (S) at (0.5, -1) {S};
        \node (R) at (2.5, -1) {R};
        \foreach \x in {0,...,3} {
            \draw[line width=0.01pt] (\x+0.4, -1.5) -- (1.6+\x*0.2, -2.5);
        }
        \node[scale=0.35] at (2, -3) {\hidden{mainlight!50}};
        
        \drawNetwork{2.5}{4.6}{1}

        \foreach \i in {0,...,4} {
            \node[inner sep=0pt] (O\i) at  ($({\i* 72 + 18}:1.5) + (2, 4.25)$) {};
            \draw[line width=0.01pt] (N\i) -- ($(O\i) + (0.5, 0.35)$);
            \draw[line width=0.005pt, fill=altlight!50] (O\i) rectangle ++ (0.7, 0.7);
            \foreach \x in {0,1} {
                \foreach \y in {0,1}{
                \draw (O\i) ++(0.1 + \x*0.3, 0.4 - \y*0.3) rectangle ++(0.2, 0.2);

                }
            }
        }

        \foreach \x in {0,...,3} {
            \draw[line width=0.01pt] (\x+0.6, -.5) -- (1.6+\x*0.2, 0.6);
        }
        \draw[line width=0.01pt] ($(O4) + (0.5,0)$) -- (2.4, 2);
        \draw[line width=0.01pt] ($(O3) + (0.5,0)$) -- (1.6, 2);
        \node[scale=0.4] at (2, 1.2) {\hidden{white}};

    \end{scope}
    
\end{tikzpicture}

==> images/compliance.tikz <==
\begin{tikzpicture}
    \draw[mainlight!50, fill=mainlight!50] (-3.2,-2) ellipse (0.6 and 0.5);
    \node at (-3.3,-1.8) [maincolor] {KYC};
    
    \node (K) at (0, 0) {central onboarding?};

    \node (C) at (3, -2.25) [text width=2cm, align=center] {user-independent constraints?};
    \draw[->] (K) -- (C) node[pos=.5, above, yshift=-1pt, sloped] {no};

    \node (NC) at (3, -3.5) [alert, fill=alert!20,text width=2cm, align=center]{unregulated};
    \draw[->] (C) -- (NC) node[pos=.5, right, xshift=-1pt] {no};
    
    \node (Y) at (-3, -1) {privacy?};
    \draw[->] (K) -- (Y) node[pos=.5, above, sloped, yshift=-1pt] {yes};  
    
    \node (D) at (-3, -3.5) [fill=altlight!50,text width=2cm, align=center]{detect-and-sanction};
    \draw[->] (Y) -- (D) node[pos=.5, left, xshift=1pt] {no};
    
    \node (R) at (-2.3, -2.25) {revocable?};
    \draw[->] (Y) -- (R) node[pos=.5, above, sloped, yshift=-1pt] {yes};

    \draw[->] (R) -- (D) node[pos=.5, above, right, xshift=-1pt] {yes};
    
    \node (U) at (0, -1)[text width=1.3cm, align=center] {Sybil proof?};
    \draw[->] (R) -- (U) node[pos=.5, above, sloped, yshift=-1pt] {no};

    \draw[->, dotted] (D.east) -- (U);

    \draw[->] (U) -- (C) node[pos=.5, above, sloped, yshift=-1pt] {no};
    
    \node (L) at (0, -2.25) [text width=2cm, align=center] {user-dependent constraints?}; 
    \draw[->] (U) -- (L) node[pos=.5, right, xshift=-1pt] {yes};

    \draw[->] (L) -- (C) node[pos=.5, below, yshift=1pt, sloped] {no};
    
    \node (P) at (0, -3.5) [fill=altlight!50,text width=2cm, align=center]{prevent non-compliance};
    \draw[->] (L) -- (P) node[pos=.5, right, xshift=-1pt] {yes};
    \draw[->, dashed] (C) -- (P) node[pos=.5, below, sloped, yshift=1pt] {yes};
        
\end{tikzpicture}
